Finite-sum optimization: Adaptivity to smoothness and loopless variance reduction

For finite-sum optimization, variance-reduced gradient methods (VR) compute at each iteration the gradient of a single function (or of a mini-batch), and yet achieve faster convergence than SGD thanks to a carefully crafted lower-variance stochastic gradient estimator that reuses past gradients. Another important line of research of the past decade in continuous optimization is the adaptive algorithms such as AdaGrad, that dynamically adjust the (possibly coordinate-wise) learning rate to past gradients and thereby adapt to the geometry of the objective function. Variants such as RMSprop and Adam demonstrate outstanding practical performance that have contributed to the success of deep learning. In this work, we present AdaLVR, which combines the AdaGrad algorithm with loopless variance-reduced gradient estimators such as SAGA or L-SVRG that benefits from a straightforward construction and a streamlined analysis. We assess that AdaLVR inherits both good convergence properties from VR methods and the adaptive nature of AdaGrad: in the case of $L$-smooth convex functions we establish a gradient complexity of $O(n+(L+\sqrt{nL})/\varepsilon)$ without prior knowledge of $L$. Numerical experiments demonstrate the superiority of AdaLVR over state-of-the-art methods. Moreover, we empirically show that the RMSprop and Adam algorithm combined with variance-reduced gradients estimators achieve even faster convergence.

==> code/requirements.txt <==
# Automatically generated by https://github.com/damnever/pigar.

matplotlib
numpy
pandas
scanpy
scikit-learn
torch
tqdm
functorch


==> code/versions.txt <==
alabaster==0.7.13
anndata==0.9.1
anyio @ file:///tmp/build/80754af9/anyio_1644481695334/work/dist
appdirs==1.4.4
argh==0.26.2
argon2-cffi @ file:///opt/conda/conda-bld/argon2-cffi_1645000214183/work
argon2-cffi-bindings @ file:///tmp/build/80754af9/argon2-cffi-bindings_1644553347904/work
asttokens @ file:///opt/conda/conda-bld/asttokens_1646925590279/work
attrs @ file:///opt/conda/conda-bld/attrs_1642510447205/work
Babel @ file:///tmp/build/80754af9/babel_1620871417480/work
backcall @ file:///home/ktietz/src/ci/backcall_1611930011877/work
beautifulsoup4==4.6.3
bleach @ file:///opt/conda/conda-bld/bleach_1641577558959/work
Bottleneck @ file:///opt/conda/conda-bld/bottleneck_1657175564434/work
-e git+ssh://git@github.com/gabrielvc/br_snis.git@463a39e539d6d4e575a183c349ef203e3e6808f3#egg=br_snis
brotlipy==0.7.0
certifi @ file:///croot/certifi_1683875369620/work/certifi
cffi @ file:///tmp/abs_98z5h56wf8/croots/recipe/cffi_1659598650955/work
charset-normalizer @ file:///tmp/build/80754af9/charset-normalizer_1630003229654/work
Click==7.0
cmake==3.27.0
cryptography @ file:///tmp/build/80754af9/cryptography_1652101588599/work
cycler @ file:///tmp/build/80754af9/cycler_1637851556182/work
debugpy @ file:///home/builder/ci_310/debugpy_1640789504635/work
decorator @ file:///opt/conda/conda-bld/decorator_1643638310831/work
defusedxml @ file:///tmp/build/80754af9/defusedxml_1615228127516/work
docutils==0.18.1
entrypoints @ file:///tmp/build/80754af9/entrypoints_1649908313000/work
exceptiongroup==1.1.1
executing @ file:///opt/conda/conda-bld/executing_1646925071911/work
fastjsonschema @ file:///opt/conda/conda-bld/python-fastjsonschema_1661371079312/work
fonttools==4.25.0
functorch==0.2.1
h5py==3.9.0
idna @ file:///tmp/build/80754af9/idna_1637925883363/work
imagesize==1.4.1
iniconfig==2.0.0
ipykernel @ file:///opt/conda/conda-bld/ipykernel_1662361798230/work
ipython @ file:///opt/conda/conda-bld/ipython_1657652213665/work
ipython-genutils @ file:///tmp/build/80754af9/ipython_genutils_1606773439826/work
ipywidgets @ file:///tmp/build/80754af9/ipywidgets_1634143127070/work
jedi @ file:///tmp/build/80754af9/jedi_1644315229345/work
Jinja2 @ file:///croot/jinja2_1666908132255/work
joblib==1.3.1
json5 @ file:///tmp/build/80754af9/json5_1624432770122/work
jsonschema @ file:///opt/conda/conda-bld/jsonschema_1663375472438/work
jupyter @ file:///tmp/abs_33h4eoipez/croots/recipe/jupyter_1659349046347/work
jupyter-console @ file:///opt/conda/conda-bld/jupyter_console_1647002188872/work
jupyter-server @ file:///tmp/abs_b88b31b8-83b9-476d-a46d-e563c421f38fvsnyi1ur/croots/recipe/jupyter_server_1658754481507/work
jupyter_client @ file:///opt/conda/conda-bld/jupyter_client_1661848916004/work
jupyter_core @ file:///opt/conda/conda-bld/jupyter_core_1664917302524/work
jupyterlab @ file:///tmp/abs_12f3h01vmy/croots/recipe/jupyterlab_1658907535764/work
jupyterlab-pygments @ file:///tmp/build/80754af9/jupyterlab_pygments_1601490720602/work
jupyterlab-widgets @ file:///tmp/build/80754af9/jupyterlab_widgets_1609884341231/work
jupyterlab_server @ file:///opt/conda/conda-bld/jupyterlab_server_1664908231281/work
KDEpy==1.1.1
kiwisolver @ file:///opt/conda/conda-bld/kiwisolver_1653292039266/work
lit==16.0.6
live-server==0.9.9
llvmlite==0.40.1
MarkupSafe @ file:///opt/conda/conda-bld/markupsafe_1654597864307/work
matplotlib @ file:///opt/conda/conda-bld/matplotlib-suite_1660167928326/work
matplotlib-inline @ file:///opt/conda/conda-bld/matplotlib-inline_1662014470464/work
mistune @ file:///home/builder/ci_310/mistune_1640791641754/work
mkl-fft==1.3.1
mkl-random @ file:///home/builder/ci_310/mkl_random_1641843545607/work
mkl-service==2.4.0
mlxtend @ file:///home/conda/feedstock_root/build_artifacts/mlxtend_1680785060384/work
munkres==1.1.4
natsort==8.4.0
nbclassic @ file:///opt/conda/conda-bld/nbclassic_1644943264176/work
nbclient @ file:///tmp/build/80754af9/nbclient_1650290238894/work
nbconvert @ file:///opt/conda/conda-bld/nbconvert_1649751911790/work
nbformat @ file:///opt/conda/conda-bld/nbformat_1663744952973/work
nest-asyncio @ file:///tmp/build/80754af9/nest-asyncio_1649830051683/work
networkx==3.0
notebook @ file:///tmp/abs_abf6xa6h6f/croots/recipe/notebook_1659083654985/work
numba==0.57.1
numexpr @ file:///opt/conda/conda-bld/numexpr_1656940300424/work
numpy @ file:///tmp/abs_653_j00fmm/croots/recipe/numpy_and_numpy_base_1659432701727/work
nvidia-cublas-cu11==11.10.3.66
nvidia-cuda-cupti-cu11==11.7.101
nvidia-cuda-nvrtc-cu11==11.7.99
nvidia-cuda-runtime-cu11==11.7.99
nvidia-cudnn-cu11==8.5.0.96
nvidia-cufft-cu11==10.9.0.58
nvidia-curand-cu11==10.2.10.91
nvidia-cusolver-cu11==11.4.0.1
nvidia-cusparse-cu11==11.7.4.91
nvidia-nccl-cu11==2.14.3
nvidia-nvtx-cu11==11.7.91
packaging @ file:///tmp/build/80754af9/packaging_1637314298585/work
pandas==2.0.3
pandocfilters @ file:///opt/conda/conda-bld/pandocfilters_1643405455980/work
parso @ file:///opt/conda/conda-bld/parso_1641458642106/work
pathtools==0.1.2
patsy==0.5.3
pexpect @ file:///tmp/build/80754af9/pexpect_1605563209008/work
pickleshare @ file:///tmp/build/80754af9/pickleshare_1606932040724/work
Pillow==9.2.0
plotly @ file:///tmp/abs_7afcdfad-dbbb-49d2-adea-186abf525c45jbnd8p95/croots/recipe/plotly_1658160053621/work
pluggy==1.0.0
ply==3.11
pooch @ file:///tmp/build/80754af9/pooch_1623324770023/work
prometheus-client @ file:///tmp/abs_d3zeliano1/croots/recipe/prometheus_client_1659455100375/work
prompt-toolkit @ file:///tmp/build/80754af9/prompt-toolkit_1633440160888/work
psutil @ file:///opt/conda/conda-bld/psutil_1656431268089/work
ptyprocess @ file:///tmp/build/80754af9/ptyprocess_1609355006118/work/dist/ptyprocess-0.7.0-py2.py3-none-any.whl
pure-eval @ file:///opt/conda/conda-bld/pure_eval_1646925070566/work
pycparser @ file:///tmp/build/80754af9/pycparser_1636541352034/work
Pygments==2.14.0
pynndescent==0.5.10
pyOpenSSL @ file:///opt/conda/conda-bld/pyopenssl_1643788558760/work
pyparsing @ file:///opt/conda/conda-bld/pyparsing_1661452539315/work
-e git+ssh://git@forgemia.inra.fr/bbatardiere/pyplnmodels.git@6d91a867f53cfa04ba9b61c06f04c6c250e0fd7f#egg=pyPLNmodels
PyQt5-sip==12.11.0
pyrsistent @ file:///home/builder/ci_310/pyrsistent_1640807196327/work
PySocks @ file:///home/builder/ci_310/pysocks_1640793678128/work
pytest==7.2.2
pytest-lazy-fixture==0.6.3
python-dateutil==2.8.2
pytz @ file:///opt/conda/conda-bld/pytz_1654762638606/work
PyYAML==6.0
pyzmq @ file:///opt/conda/conda-bld/pyzmq_1657724186960/work
qtconsole @ file:///opt/conda/conda-bld/qtconsole_1662018252641/work
QtPy @ file:///opt/conda/conda-bld/qtpy_1662014892439/work
requests @ file:///opt/conda/conda-bld/requests_1657734628632/work
scanpy==1.9.3
scikit-learn==1.3.0
scipy==1.10.0
seaborn==0.12.2
Send2Trash @ file:///tmp/build/80754af9/send2trash_1632406701022/work
session-info==1.0.0
sip @ file:///tmp/abs_44cd77b_pu/croots/recipe/sip_1659012365470/work
six @ file:///tmp/build/80754af9/six_1644875935023/work
sklearn==0.0
sniffio @ file:///home/builder/ci_310/sniffio_1640794799774/work
snowballstemmer==2.2.0
soupsieve @ file:///croot/soupsieve_1666296392845/work
Sphinx==6.1.3
sphinx-rtd-theme==1.2.2
sphinxcontrib-applehelp==1.0.4
sphinxcontrib-devhelp==1.0.2
sphinxcontrib-htmlhelp==2.0.1
sphinxcontrib-jquery==4.1
sphinxcontrib-jsmath==1.0.1
sphinxcontrib-qthelp==1.0.3
sphinxcontrib-serializinghtml==1.1.5
stack-data @ file:///opt/conda/conda-bld/stack_data_1646927590127/work
statsmodels==0.14.0
stdlib-list==0.9.0
tenacity @ file:///croot/tenacity_1682972284834/work
terminado @ file:///tmp/build/80754af9/terminado_1644322583911/work
testpath @ file:///opt/conda/conda-bld/testpath_1655908557405/work
threadpoolctl==3.2.0
toml @ file:///tmp/build/80754af9/toml_1616166611790/work
tomli==2.0.1
torch==1.12.1
torchaudio==0.12.1
torchvision==0.13.1
tornado==5.1.1
tqdm @ file:///opt/conda/conda-bld/tqdm_1650891076910/work
traitlets @ file:///tmp/build/80754af9/traitlets_1636710298902/work
triton==2.0.0
typing_extensions @ file:///tmp/abs_ben9emwtky/croots/recipe/typing_extensions_1659638822008/work
tzdata==2023.3
umap-learn==0.5.3
urllib3 @ file:///tmp/abs_5dhwnz6atv/croots/recipe/urllib3_1659110457909/work
watchdog==0.9.0
wcwidth @ file:///Users/ktietz/demo/mc3/conda-bld/wcwidth_1629357192024/work
webencodings==0.5.1
websocket-client @ file:///home/builder/ci_310/websocket-client_1640795866898/work
widgetsnbextension @ file:///tmp/build/80754af9/widgetsnbextension_1645009354667/work
xgboost==1.7.3

